An SPH framework for fluid-solid and contact interaction problems including thermo-mechanical coupling and reversible phase transitions

The present work proposes an approach for fluid-solid and contact interaction problems including thermo-mechanical coupling and reversible phase transitions. The solid field is assumed to consist of several arbitrarily-shaped, undeformable but mobile rigid bodies, that are evolved in time individually and allowed to get into mechanical contact with each other. The fluid field generally consists of multiple liquid or gas phases. All fields are spatially discretized using the method of smoothed particle hydrodynamics (SPH). This approach is especially suitable in the context of continually changing interface topologies and dynamic phase transitions without the need for additional methodological and computational effort for interface tracking as compared to mesh- or grid-based methods. Proposing a concept for the parallelization of the computational framework, in particular concerning a computationally efficient evaluation of rigid body motion, is an essential part of this work. Finally, the accuracy and robustness of the proposed framework is demonstrated by several numerical examples in two and three dimensions, involving multiple rigid bodies, two-phase flow, and reversible phase transitions, with a focus on two potential application scenarios in the fields of engineering and biomechanics: powder bed fusion additive manufacturing (PBFAM) and disintegration of food boluses in the human stomach. The efficiency of the parallel computational framework is demonstrated by a strong scaling analysis.

==> data/cylinshearflow_data_h0_1.csv <==
"Time","position (1) (stats)","velocity (0) (stats)"
0,0.0025,0
0.2,0.00250106,0.00137693
0.4,0.00250265,0.00273664
0.6,0.00249953,0.00361057
0.8,0.00249013,0.0041581
1,0.00247297,0.00449271
1.2,0.0024511,0.0046771
1.4,0.00242947,0.00479215
1.6,0.00240868,0.00485918
1.8,0.00238618,0.004881
2,0.00236325,0.00487233
2.2,0.00233912,0.00484652
2.4,0.00231624,0.00482554
2.6,0.0022936,0.00480088
2.8,0.00226986,0.00475067
3,0.00224572,0.00470535
3.2,0.00222188,0.0046536
3.4,0.00219861,0.00461227
3.6,0.00217628,0.00457202
3.8,0.00215327,0.004523
4,0.00212961,0.00446795
4.2,0.00210578,0.00441375
4.4,0.00208298,0.00437819
4.6,0.0020603,0.00432687
4.8,0.00203707,0.004279
5,0.0020122,0.00422618
5.2,0.00198755,0.00415971
5.4,0.00196418,0.00412358
5.6,0.00194085,0.00407082
5.8,0.00191707,0.00401554
6,0.00189372,0.00397042
6.2,0.00187091,0.00390878
6.4,0.00184946,0.00387791
6.6,0.00182762,0.00383389
6.8,0.0018048,0.00378115
7,0.00178125,0.00373289
7.2,0.00175804,0.00367032
7.4,0.00173666,0.00364907
7.6,0.001714,0.00358919
7.8,0.00169103,0.00354286
8,0.00166747,0.00349433
8.2,0.00164456,0.00343505
8.4,0.00162291,0.00340669
8.6,0.0016006,0.00335171
8.8,0.00157784,0.00330362
9,0.00155517,0.00325472
9.2,0.00153296,0.00319641
9.4,0.00151271,0.00317187
9.6,0.00149172,0.00311426
9.8,0.0014702,0.00307136
10,0.00144991,0.00303042
10.2,0.00142999,0.0029851
10.4,0.00141073,0.00294937
10.6,0.00139098,0.00289966
10.8,0.00137124,0.00286292
11,0.00135217,0.00282286
11.2,0.00133352,0.00278551
11.4,0.00131373,0.00274758
11.6,0.00129366,0.00270033
11.8,0.00127419,0.00265286
12,0.00125589,0.00262723
12.2,0.00123784,0.00258426
12.4,0.00121998,0.00255167
12.6,0.00120182,0.00250605
12.8,0.0011834,0.00247008
13,0.00116577,0.00243823
13.2,0.00114835,0.00239432
13.4,0.00113065,0.00235929
13.6,0.00111328,0.00232255
13.8,0.00109666,0.00228533
14,0.00108022,0.00225838
14.2,0.00106302,0.0022143
14.4,0.00104604,0.00218534
14.6,0.00102959,0.00214836
14.8,0.00101326,0.00211618
15,0.000996989,0.002087
15.2,0.000981096,0.00204796
15.4,0.000965495,0.00201507
15.6,0.000950248,0.00197415
15.8,0.000934988,0.00194702
16,0.000919838,0.00191776
16.2,0.000904694,0.0018853
16.4,0.00088975,0.00185771
16.6,0.000875491,0.00182208
16.8,0.000861461,0.00179712
17,0.000847234,0.00176757
17.2,0.000833117,0.00173366
17.4,0.000819588,0.00170921
17.6,0.000806737,0.00168004
17.8,0.000793903,0.00165799
18,0.000780889,0.00162512
18.2,0.000768753,0.00159624
18.4,0.000757198,0.00157907
18.6,0.000745281,0.00154978
18.8,0.00073293,0.00153315
19,0.000720052,0.0014996
19.2,0.000708127,0.00147682
19.4,0.000696122,0.00144902
19.6,0.000684198,0.00142521
19.8,0.000672088,0.00139943
20,0.000660287,0.00137445
20.2,0.000648822,0.00135277
20.4,0.000637073,0.0013293
20.6,0.000625144,0.0012953
20.8,0.000613927,0.00127823
21,0.000603326,0.00125558
21.2,0.000593132,0.00123113
21.4,0.000583377,0.00121772
21.6,0.00057368,0.00119247
21.8,0.00056392,0.00117572
22,0.000554036,0.0011545
22.2,0.000544153,0.00113512
22.4,0.000534674,0.00111301
22.6,0.000526081,0.00109628
22.8,0.000516846,0.00107899
23,0.000507248,0.00106114
23.2,0.00049819,0.00103747
23.4,0.000489578,0.00102155
23.6,0.000481098,0.00100374
23.8,0.000472567,0.000983698
24,0.000464601,0.000967445
24.2,0.000457008,0.000955224
24.4,0.0004492,0.000943535
24.6,0.000440104,0.000919923
24.8,0.000431812,0.000897528
25,0.000424606,0.000887779
25.2,0.000417459,0.000868424
25.4,0.000409612,0.000853924
25.6,0.000401929,0.000839675
25.8,0.000394451,0.000819283
26,0.000387789,0.00080852
26.2,0.000381305,0.000793514
26.4,0.000374779,0.000781934
26.6,0.000368692,0.000772182
26.8,0.000362251,0.000755719
27,0.000355405,0.00073803
27.2,0.000349671,0.000728333
27.4,0.000344092,0.000722537
27.6,0.000338574,0.000710047
27.8,0.000332981,0.000702846
28,0.000326384,0.000683147
28.2,0.000320541,0.000671111
28.4,0.000314861,0.000658357
28.6,0.000309251,0.000644602
28.8,0.000303803,0.000630136
29,0.000298667,0.000625257
29.2,0.000292969,0.000613811
29.4,0.000287495,0.00059922
29.6,0.000281935,0.000584494
29.8,0.000277756,0.000582992
30,0.000272955,0.000570239
30.2,0.000268756,0.000559247
30.4,0.000265406,0.000556729
30.6,0.000261169,0.000541031
30.8,0.000257227,0.000540667
31,0.000253233,0.000530816
31.2,0.00024804,0.00052104
31.4,0.000243672,0.000512807
31.6,0.000238737,0.000497056
31.8,0.000234961,0.000495606
32,0.000230089,0.000481799
32.2,0.000225814,0.000473533
32.4,0.000221044,0.000460903
32.6,0.00021642,0.000451913
32.8,0.000212619,0.000447544
33,0.000209112,0.000440482
33.2,0.000205148,0.00043117
33.4,0.000201447,0.000419639
33.6,0.000198582,0.000412318
33.8,0.00019549,0.000407586
34,0.000192344,0.00041011
34.2,0.000188344,0.000393024
34.4,0.000185235,0.000392715
34.6,0.000181647,0.000375796
34.8,0.000177943,0.000375605
35,0.000173633,0.00036112
35.2,0.000170526,0.000357506
35.4,0.000167386,0.000350862
35.6,0.000164755,0.000340498
35.8,0.000162168,0.000335734
36,0.000159706,0.000331952
36.2,0.000156961,0.000324991
36.4,0.000154555,0.000327642
36.6,0.000151952,0.000314057
36.8,0.000149535,0.000313303
37,0.000146637,0.00030792
37.2,0.000144196,0.000300492
37.4,0.000141829,0.000297753
37.6,0.000139643,0.00029503
37.8,0.000137068,0.000289139
38,0.000133989,0.000286203
38.2,0.00013045,0.000273147
38.4,0.000128326,0.000272457
38.6,0.000126155,0.000259874
38.8,0.000123698,0.000265927
39,0.00012052,0.000253228
39.2,0.000117524,0.000249001
39.4,0.000115806,0.000239332
39.6,0.000114853,0.000248292
39.8,0.000113291,0.000240236
40,0.000111867,0.000238903
40.2,0.000109741,0.000236814
40.4,0.000106674,0.00022574
40.6,0.000104099,0.000222754
40.8,0.000102364,0.000217356
41,0.00010057,0.000213718
41.2,9.83336e-05,0.000205253
41.4,9.62765e-05,0.000204645
41.6,9.48274e-05,0.000197209
41.8,9.3717e-05,0.000198899
42,9.1811e-05,0.000195002
42.2,9.01565e-05,0.000187332
42.4,8.88948e-05,0.000188934
42.6,8.85217e-05,0.000187664
42.8,8.77295e-05,0.000190542
43,8.5382e-05,0.000178543
43.2,8.37581e-05,0.000177794
43.4,8.20196e-05,0.000177798
43.6,8.03716e-05,0.000166585
43.8,7.86898e-05,0.000169733
44,7.71332e-05,0.000165738
44.2,7.47085e-05,0.000159619
44.4,7.32843e-05,0.000156154
44.6,7.18189e-05,0.000151793
44.8,7.09157e-05,0.000150914
45,6.98133e-05,0.000152697
45.2,6.78997e-05,0.000144041
45.4,6.65915e-05,0.000137634
45.6,6.53964e-05,0.000131043
45.8,6.52352e-05,0.000142134
46,6.4368e-05,0.0001366
46.2,6.33641e-05,0.00013648
46.4,6.16895e-05,0.000132838
46.6,6.02158e-05,0.000126406
46.8,5.93553e-05,0.000126292
47,5.86187e-05,0.000124391
47.2,5.77919e-05,0.00011957
47.4,5.68683e-05,0.00011941
47.6,5.65331e-05,0.000122963
47.8,5.5775e-05,0.000115644
48,5.42609e-05,0.000117005
48.2,5.34492e-05,0.000109876
48.4,5.28478e-05,0.000113439
48.6,5.27581e-05,0.000113717
48.8,5.19269e-05,0.000111691
49,5.18163e-05,0.000111966
49.2,5.13582e-05,0.000111884
49.4,5.07657e-05,0.000111139
49.6,5.03285e-05,0.000109685
49.8,4.94407e-05,0.000101028
50,4.96955e-05,0.000106159
50.2,4.95853e-05,0.000109998
50.4,4.92604e-05,0.000103118
50.6,4.81446e-05,0.000102068
50.8,4.72307e-05,9.69267e-05
51,4.65374e-05,9.8793e-05
51.2,4.66367e-05,0.000101508
51.4,4.645e-05,9.82217e-05
51.6,4.63514e-05,9.73656e-05
51.8,4.52688e-05,0.00010023
52,4.40962e-05,9.67663e-05
52.2,4.30121e-05,9.10881e-05
52.4,4.23743e-05,9.31243e-05
52.6,4.17016e-05,8.99682e-05
52.8,4.05517e-05,8.39614e-05
53,3.91729e-05,8.91281e-05
53.2,3.72559e-05,7.9204e-05
53.4,3.62685e-05,7.68689e-05
53.6,3.56497e-05,6.95929e-05
53.8,3.51762e-05,8.06486e-05
54,3.50885e-05,7.67531e-05
54.2,3.42628e-05,7.66547e-05
54.4,3.3586e-05,7.14128e-05
54.6,3.34937e-05,7.53265e-05
54.8,3.31592e-05,7.47901e-05
55,3.30653e-05,7.32783e-05
55.2,3.27957e-05,7.45453e-05
55.4,3.22207e-05,7.10556e-05
55.6,3.23389e-05,7.20232e-05
55.8,3.29886e-05,7.39942e-05
56,3.27535e-05,7.43765e-05
56.2,3.22666e-05,7.09768e-05
56.4,3.17661e-05,6.46422e-05
56.6,3.1321e-05,7.27526e-05
56.8,3.04275e-05,6.91791e-05
57,2.81376e-05,6.18234e-05
57.2,2.60257e-05,5.06254e-05
57.4,2.56865e-05,5.55501e-05
57.6,2.56652e-05,5.40796e-05
57.8,2.61003e-05,5.53802e-05
58,2.59571e-05,5.83854e-05
58.2,2.57713e-05,5.40524e-05
58.4,2.61118e-05,5.83779e-05
58.6,2.56076e-05,5.48866e-05
58.8,2.61754e-05,5.76157e-05
59,2.6105e-05,6.37008e-05
59.2,2.64474e-05,6.38716e-05
59.4,2.64882e-05,6.06796e-05
59.6,2.63125e-05,5.81787e-05
59.8,2.58931e-05,6.26142e-05
60,2.55561e-05,6.18181e-05


==> data/cylinshearflow_data_h0_2.csv <==
"Time","position (1) (stats)","velocity (0) (stats)"
0,0.0025,0
0.2,0.00250046,0.0014299
0.4,0.00249844,0.00276887
0.6,0.00249102,0.00360977
0.8,0.00247927,0.00414301
1,0.002463,0.00447671
1.2,0.00244119,0.00463567
1.4,0.00241912,0.00474961
1.6,0.00239725,0.00480485
1.8,0.00237329,0.00481071
2,0.00235048,0.00482169
2.2,0.00232469,0.00479826
2.4,0.00229961,0.00477657
2.6,0.00228025,0.00475519
2.8,0.0022605,0.00472266
3,0.00224074,0.00468497
3.2,0.00221886,0.00464315
3.4,0.00219692,0.00460319
3.6,0.00217133,0.00454625
3.8,0.0021448,0.00448668
4,0.00211776,0.00444447
4.2,0.00208838,0.00435148
4.4,0.00206418,0.0043165
4.6,0.00204262,0.0042681
4.8,0.00202165,0.00423691
5,0.00200158,0.00419787
5.2,0.00198006,0.00417422
5.4,0.00195592,0.00408957
5.6,0.00193234,0.00403956
5.8,0.00190897,0.00397478
6,0.00188569,0.0039432
6.2,0.00186112,0.0038647
6.4,0.00183943,0.00384648
6.6,0.0018167,0.0037777
6.8,0.00179922,0.00376956
7,0.00177811,0.00371127
7.2,0.00175653,0.00367162
7.4,0.00173195,0.0036096
7.6,0.00170877,0.00354958
7.8,0.0016869,0.00350466
8,0.00166457,0.00347308
8.2,0.00164395,0.00339854
8.4,0.00162459,0.00338207
8.6,0.0016047,0.00333781
8.8,0.00158273,0.00328794
9,0.00156647,0.00327509
9.2,0.00154787,0.0032171
9.4,0.00152815,0.00317812
9.6,0.00151033,0.00314256
9.8,0.00148776,0.00310062
10,0.00146548,0.00306607
10.2,0.00144155,0.00299295
10.4,0.00141955,0.00295765
10.6,0.00140165,0.00291812
10.8,0.00138347,0.00289415
11,0.00136511,0.00283603
11.2,0.00134705,0.00281085
11.4,0.00133016,0.00278701
11.6,0.00130984,0.00273047
11.8,0.00128779,0.00267638
12,0.00126733,0.00263633
12.2,0.00124813,0.00259593
12.4,0.00122992,0.00256018
12.6,0.00121176,0.00252259
12.8,0.00119361,0.00249493
13,0.00117688,0.00244529
13.2,0.00115944,0.00242887
13.4,0.00114147,0.00237573
13.6,0.00112452,0.0023379
13.8,0.00110532,0.00228604
14,0.0010896,0.00225654
14.2,0.00107501,0.00224783
14.4,0.00105663,0.00221098
14.6,0.00103961,0.00214192
14.8,0.0010232,0.00212918
15,0.00100829,0.00207839
15.2,0.000994708,0.00207758
15.4,0.000980661,0.00204049
15.6,0.000964153,0.00201186
15.8,0.000946256,0.0019733
16,0.000930522,0.00193037
16.2,0.000919273,0.00190868
16.4,0.000906261,0.00187622
16.6,0.00089676,0.00187327
16.8,0.000884265,0.00185767
17,0.00086682,0.00180791
17.2,0.000850363,0.00177064
17.4,0.000836176,0.00173479
17.6,0.000821573,0.0016957
17.8,0.000806252,0.00165217
18,0.000793481,0.00165077
18.2,0.000781383,0.00160913
18.4,0.000771154,0.00160298
18.6,0.00075825,0.00157772
18.8,0.000747523,0.00156177
19,0.00073437,0.00151473
19.2,0.000721796,0.00148659
19.4,0.000710179,0.00146657
19.6,0.00069936,0.00144739
19.8,0.000689351,0.00140738
20,0.000679188,0.00142901
20.2,0.000666242,0.00138039
20.4,0.000654798,0.00135989
20.6,0.000644751,0.00133252
20.8,0.00063347,0.00131901
21,0.000623786,0.00128535
21.2,0.000613486,0.00127691
21.4,0.000602905,0.00125545
21.6,0.000593895,0.0012457
21.8,0.000584323,0.00122307
22,0.000574575,0.00120337
22.2,0.00056476,0.00118429
22.4,0.000552039,0.00116079
22.6,0.000542797,0.00113482
22.8,0.000530746,0.00109006
23,0.0005239,0.00110795
23.2,0.00051409,0.00107051
23.4,0.000504843,0.00107072
23.6,0.000497546,0.00103686
23.8,0.000490282,0.00102504
24,0.000481287,0.00100509
24.2,0.000472441,0.000984326
24.4,0.000464665,0.000971262
24.6,0.000457829,0.000951007
24.8,0.000449964,0.00093438
25,0.000443745,0.000922391
25.2,0.000436545,0.000922234
25.4,0.000428115,0.000893
25.6,0.000418587,0.000866565
25.8,0.000413788,0.000866749
26,0.000407412,0.000844845
26.2,0.000400284,0.000833584
26.4,0.000392712,0.000831091
26.6,0.000383915,0.00080385
26.8,0.00037582,0.000796247
27,0.00036772,0.000763114
27.2,0.000361768,0.000770488
27.4,0.000356859,0.000736252
27.6,0.000349264,0.000731047
27.8,0.00034169,0.000698918
28,0.000333166,0.000700236
28.2,0.000327041,0.000677429
28.4,0.000320401,0.000663481
28.6,0.000315804,0.000664652
28.8,0.000311179,0.000660338
29,0.000308169,0.000660317
29.2,0.000302853,0.000634521
29.4,0.000298533,0.000638274
29.6,0.000288083,0.000590718
29.8,0.000280365,0.000588737
30,0.000274458,0.000556675
30.2,0.000267099,0.000563644
30.4,0.000258712,0.000508606
30.6,0.000258089,0.000532198
30.8,0.000255386,0.000500983
31,0.000254212,0.000527679
31.2,0.000253886,0.000524363
31.4,0.000251995,0.000551405
31.6,0.000246625,0.00048136
31.8,0.000243769,0.000498749
32,0.000239603,0.000487284
32.2,0.000232948,0.00047602
32.4,0.000230273,0.000466252
32.6,0.00022757,0.000463848
32.8,0.000224586,0.000455378
33,0.000220869,0.000457424
33.2,0.000217078,0.000439559
33.4,0.00021064,0.000435648
33.6,0.000205858,0.000424813
33.8,0.00020419,0.000414171
34,0.000199006,0.000400249
34.2,0.000194295,0.000385128
34.4,0.000194265,0.00043099
34.6,0.000187292,0.000391809
34.8,0.000182959,0.000382934
35,0.000178175,0.000353768
35.2,0.000175649,0.000352759
35.4,0.000174483,0.000360889
35.6,0.000173058,0.000363594
35.8,0.000172674,0.000348548
36,0.000172677,0.000363257
36.2,0.000170054,0.000342146
36.4,0.000166416,0.000341281
36.6,0.000165694,0.000334908
36.8,0.000164824,0.000339204
37,0.000163754,0.000335918
37.2,0.000159828,0.000319992
37.4,0.000156085,0.000321463
37.6,0.000152953,0.000313347
37.8,0.000148813,0.000314325
38,0.000146361,0.00030149
38.2,0.000143645,0.00030029
38.4,0.000139829,0.000285481
38.6,0.000135187,0.000291452
38.8,0.00012825,0.000253438
39,0.000126027,0.000266191
39.2,0.000124417,0.000256467
39.4,0.000121011,0.000264768
39.6,0.000119069,0.000248795
39.8,0.000117349,0.000256909
40,0.000114465,0.00022148
40.2,0.000112847,0.000234143
40.4,0.000109558,0.000220179
40.6,0.000104512,0.000211837
40.8,0.000103252,0.000205795
41,9.96028e-05,0.000200423
41.2,9.52318e-05,0.000197578
41.4,9.38078e-05,0.000187472
41.6,9.30421e-05,0.000191424
41.8,9.27851e-05,0.000202342
42,9.11383e-05,0.000176033
42.2,9.21491e-05,0.000197614
42.4,9.20574e-05,0.000210989
42.6,9.06544e-05,0.000194605
42.8,8.98881e-05,0.000184269
43,8.90007e-05,0.000164981
43.2,8.89128e-05,0.000175641
43.4,8.72915e-05,0.000164483
43.6,8.78235e-05,0.000167775
43.8,8.9842e-05,0.00017661
44,9.06438e-05,0.000173383
44.2,9.06688e-05,0.000201064
44.4,8.98873e-05,0.000186353
44.6,8.57641e-05,0.000193411
44.8,8.52106e-05,0.000182764
45,8.16178e-05,0.000170439
45.2,7.88993e-05,0.000143376
45.4,7.71637e-05,0.000163486
45.6,7.49411e-05,0.000146084
45.8,7.66252e-05,0.0001618
46,7.89876e-05,0.000140997
46.2,7.84517e-05,0.000168918
46.4,7.4984e-05,0.000153195
46.6,7.23806e-05,0.000138924
46.8,7.25348e-05,0.000138871
47,7.26748e-05,0.000131912
47.2,7.19682e-05,0.000147825
47.4,6.95338e-05,0.000140904
47.6,6.7719e-05,0.000154484
47.8,6.4233e-05,0.000125722
48,6.24327e-05,0.000121411
48.2,5.87208e-05,0.000109282
48.4,5.77299e-05,0.000106633
48.6,5.84561e-05,0.000122404
48.8,5.822e-05,0.000114707
49,5.823e-05,0.000124471
49.2,5.7051e-05,0.000113209
49.4,5.5253e-05,0.000117674
49.6,5.59035e-05,0.00010502
49.8,5.87401e-05,0.000141758
50,5.70757e-05,0.000121151
50.2,5.49176e-05,0.00012725
50.4,5.49692e-05,0.00012422
50.6,5.42365e-05,0.000117572
50.8,5.11349e-05,9.35794e-05
51,5.3786e-05,0.000115049
51.2,5.47386e-05,0.000112123
51.4,5.46619e-05,0.000111593
51.6,5.31481e-05,0.000118646
51.8,5.00325e-05,9.29881e-05
52,4.96259e-05,9.20135e-05
52.2,5.16763e-05,0.000107731
52.4,5.13405e-05,0.000117295
52.6,4.98182e-05,9.65043e-05
52.8,4.99603e-05,9.75149e-05
53,5.033e-05,0.00011803
53.2,4.97391e-05,0.000114502
53.4,4.83159e-05,9.36401e-05
53.6,4.81448e-05,0.000111946
53.8,4.89665e-05,0.000109572
54,5.01921e-05,0.000106459
54.2,4.98914e-05,0.000112889
54.4,4.6969e-05,0.000109657
54.6,4.36235e-05,8.78658e-05
54.8,4.32857e-05,8.07565e-05
55,4.36823e-05,9.06367e-05
55.2,4.21694e-05,8.90101e-05
55.4,4.14036e-05,9.08358e-05
55.6,3.82574e-05,7.62683e-05
55.8,3.67886e-05,9.97375e-05
56,3.4707e-05,6.50192e-05
56.2,3.15318e-05,5.92918e-05
56.4,3.02118e-05,6.23642e-05
56.6,2.81368e-05,4.14024e-05
56.8,2.95783e-05,6.61575e-05
57,2.92889e-05,5.78527e-05
57.2,2.75569e-05,5.38304e-05
57.4,2.49569e-05,3.18686e-05
57.6,2.13218e-05,2.90714e-05
57.8,2.03722e-05,2.74521e-05
58,2.19492e-05,5.83829e-05
58.2,2.17019e-05,5.53604e-05
58.4,1.79273e-05,4.76705e-05
58.6,1.42903e-05,2.70027e-05
58.8,1.21224e-05,3.37056e-05
59,1.00719e-05,1.84037e-05
59.2,7.76516e-06,1.13407e-05
59.4,6.25378e-06,2.29091e-05
59.6,6.6378e-06,3.95091e-06
59.8,9.68316e-06,2.76796e-05
60,1.30384e-05,3.64295e-05


==> data/cylinshearflow_hashemi2012_data_pos.csv <==
"time","ypos"
0.015718,0.002496
5.003185,0.002013
10.029524,0.00148
14.999605,0.001043
20.000305,0.000708
25.002724,0.000476
30.006276,0.000312
35.010902,0.000212
40.015931,0.000137
45.050365,8.9E-05
49.998227,5.6E-05
55.004228,3.9E-05
60.0,2.6E-05
65.04529,1.2E-05
70.022555,7E-06


==> data/cylinshearflow_hashemi2012_data_vel.csv <==
"time","xvel"
0.0, 0.0
1.030810789648827, 0.004484768406747067
2.009552519281213, 0.004883723203431558
3.037231335395216, 0.004727485593335352
4.015973065027602, 0.004506561131718851
5.043651881141603, 0.004269469705322517
10.035234702266767, 0.003132513467680344
15.026817523391927, 0.0021896063891584825
20.067337430998705, 0.0014838743035971921
25.009983165642247, 0.000993744797875863
30.099440159730655, 0.0006491635569353437
34.993148807892574, 0.00041776246489423456
40.03366871549936, 0.0002672265845938323
44.976314450142894, 0.00018136616037315017
50.01683435774968, 0.00012785485963290322
55.008417178874836, 0.00008512026925248245
60, 0.0000747272053921123


==> data/fallingcyl_data_h0_1.csv <==
"Time","position (1) (stats)","velocity (1) (stats)"
0,0.01,0
0.01,0.00995106,-0.0082836
0.02,0.00983854,-0.0140814
0.03,0.00967199,-0.0191218
0.04,0.00945816,-0.0235147
0.05,0.00920481,-0.0270729
0.06,0.00891598,-0.0305941
0.07,0.00859498,-0.0336497
0.08,0.0082436,-0.0363694
0.09,0.0078692,-0.0385214
0.1,0.00747478,-0.0404319
0.11,0.00706033,-0.0423798
0.12,0.00662812,-0.0439837
0.13,0.00618133,-0.0454221
0.14,0.00572034,-0.0466667
0.15,0.00524826,-0.0477191
0.16,0.00476877,-0.0482208
0.17,0.00428192,-0.0490597
0.18,0.00378791,-0.0497212
0.19,0.00328728,-0.0503563
0.2,0.00278266,-0.0507734
0.21,0.00227194,-0.0512945
0.22,0.00175696,-0.0516398
0.23,0.00123751,-0.0521929
0.24,0.000712511,-0.0527261
0.25,0.000183381,-0.0530259
0.26,-0.000348201,-0.0535195
0.27,-0.000884189,-0.0537983
0.28,-0.00142494,-0.0543216
0.29,-0.00196825,-0.0543897
0.3,-0.0025137,-0.0546298
0.31,-0.00306138,-0.0548579
0.32,-0.00361047,-0.0549433
0.33,-0.00416097,-0.0551314
0.34,-0.00471231,-0.0552269
0.35,-0.00526433,-0.055311
0.36,-0.00581589,-0.0550891
0.37,-0.00636607,-0.0549459
0.38,-0.00691352,-0.0546252
0.39,-0.00746002,-0.0546868
0.4,-0.00800707,-0.0546921
0.41,-0.00855473,-0.0547181
0.42,-0.009103,-0.0547725
0.43,-0.00965088,-0.0547215
0.44,-0.0101981,-0.0546996
0.45,-0.0107467,-0.0550149
0.46,-0.0112974,-0.0551053
0.47,-0.0118486,-0.0551365
0.48,-0.0123995,-0.0551777
0.49,-0.012951,-0.0552098
0.5,-0.0135029,-0.0552698
0.51,-0.0140553,-0.0552918
0.52,-0.0146079,-0.0552891
0.53,-0.0151606,-0.0552785
0.54,-0.0157146,-0.0554466
0.55,-0.0162698,-0.0555817
0.56,-0.0168263,-0.0556287
0.57,-0.0173827,-0.0556492
0.58,-0.0179402,-0.0557081
0.59,-0.0184976,-0.0556007
0.6,-0.0190533,-0.0554476
0.61,-0.019607,-0.0553867
0.62,-0.020161,-0.0553136
0.63,-0.0207128,-0.0551656
0.64,-0.0212633,-0.0550231
0.65,-0.0218124,-0.0549148
0.66,-0.0223605,-0.0548444
0.67,-0.0229089,-0.0549285
0.68,-0.0234582,-0.054951
0.69,-0.0240062,-0.0546914
0.7,-0.0245526,-0.0546267
0.71,-0.0250963,-0.05405
0.72,-0.0256339,-0.0534047
0.73,-0.026164,-0.0524822
0.74,-0.0266846,-0.0513496
0.75,-0.0271877,-0.0491166
0.76,-0.0276614,-0.0452691
0.77,-0.0280874,-0.0391906
0.78,-0.0284276,-0.0276988
0.79,-0.0286212,-0.011517
0.8,-0.0286852,-0.00310301


==> data/fallingcyl_data_h0_2.csv <==
"Time","position (1) (stats)","velocity (1) (stats)"
0,0.01,0
0.01,0.00994995,-0.00841515
0.02,0.00983595,-0.0142379
0.03,0.00966796,-0.0192478
0.04,0.00945286,-0.0236518
0.05,0.00919835,-0.0271437
0.06,0.00891031,-0.0305946
0.07,0.00858841,-0.0335579
0.08,0.00823905,-0.0361585
0.09,0.00786456,-0.0386843
0.1,0.00746828,-0.0404597
0.11,0.00705405,-0.0424383
0.12,0.00662202,-0.0439738
0.13,0.00617553,-0.0453386
0.14,0.00571463,-0.0467026
0.15,0.00524384,-0.0473701
0.16,0.0047651,-0.0481962
0.17,0.00427986,-0.0489523
0.18,0.00378691,-0.0495867
0.19,0.00328827,-0.0499472
0.2,0.00278734,-0.0503236
0.21,0.00228079,-0.050906
0.22,0.00176864,-0.0513891
0.23,0.00125231,-0.0519966
0.24,0.000732458,-0.052172
0.25,0.000207301,-0.0528631
0.26,-0.000322974,-0.0529073
0.27,-0.00085477,-0.0538022
0.28,-0.00139579,-0.0539297
0.29,-0.00193628,-0.0541015
0.3,-0.00247582,-0.0538738
0.31,-0.00301562,-0.0539764
0.32,-0.00355735,-0.0544861
0.33,-0.00410107,-0.0543204
0.34,-0.00464589,-0.054622
0.35,-0.00519072,-0.0542373
0.36,-0.0057356,-0.0545291
0.37,-0.00628202,-0.0546948
0.38,-0.00682726,-0.0542506
0.39,-0.00736909,-0.0543052
0.4,-0.00791188,-0.0543851
0.41,-0.00845575,-0.0544002
0.42,-0.00899862,-0.0542281
0.43,-0.00954272,-0.0541922
0.44,-0.0100841,-0.054021
0.45,-0.0106265,-0.054358
0.46,-0.0111705,-0.054554
0.47,-0.0117165,-0.0545846
0.48,-0.0122627,-0.0546477
0.49,-0.0128108,-0.0548673
0.5,-0.0133573,-0.0546934
0.51,-0.0139051,-0.0545806
0.52,-0.0144516,-0.0547971
0.53,-0.015001,-0.0548287
0.54,-0.0155499,-0.0550578
0.55,-0.0161012,-0.0550323
0.56,-0.0166522,-0.0552874
0.57,-0.0172039,-0.0550615
0.58,-0.017756,-0.0552829
0.59,-0.0183085,-0.0552554
0.6,-0.0188594,-0.0549401
0.61,-0.0194071,-0.0546798
0.62,-0.0199549,-0.0544766
0.63,-0.0204991,-0.0542149
0.64,-0.0210452,-0.0546176
0.65,-0.0215916,-0.0545018
0.66,-0.0221367,-0.0544426
0.67,-0.0226801,-0.0540181
0.68,-0.0232224,-0.0543399
0.69,-0.023764,-0.0542751
0.7,-0.0243061,-0.0539821
0.71,-0.0248447,-0.0539404
0.72,-0.0253806,-0.0530555
0.73,-0.0259082,-0.052716
0.74,-0.0264303,-0.05182
0.75,-0.0269405,-0.049992
0.76,-0.0274273,-0.0471726
0.77,-0.027877,-0.0425202
0.78,-0.0282687,-0.0351671
0.79,-0.0285578,-0.0219371
0.8,-0.0287136,-0.0103232


==> data/fallingcyl_hashemi2012_data_pos.csv <==
"time","ypos"
0, 0.009926605504587155
0.05029629629629631, 0.009147128780156302
0.09950754458161867, 0.007405708460754331
0.14991906721536355, 0.005154604145429832
0.1997304526748971, 0.0026061841658171925
0.25074211248285316, -0.00015460414542983573
0.2999533607681756, -0.0028729187903499837
0.34976474622770914, -0.00563370710159701
0.3995761316872428, -0.008394495412844039
0.44998765432098764, -0.011282704723071697
0.4997990397805212, -0.01412844036697248
0.550210562414266, -0.016974176010873258
0.6000219478737997, -0.019777437988447163
0.6504334705075445, -0.022623173632347948
0.6996447187928668, -0.025426435609921853
0.7500562414266118, -0.028017329255861367


==> data/fallingcyl_hashemi2012_data_vel.csv <==
"time","yvel"
-0.00004076403447472732, -0.00006154188083240422
0.05042432672149655, -0.028063097659579855
0.09941956046515799, -0.04123306015771602
0.15037460355856583, -0.049356588427594404
0.19985978963966386, -0.052495224350047415
0.25032488039563516, -0.0544645645366846
0.29981006647673314, -0.0555107765108356
0.3502751572327044, -0.055941569676662486
0.3997603433138025, -0.05649544660415419
0.4502254340697738, -0.05624927908082454
0.49971062015087175, -0.05655698848498661
0.5496857585694064, -0.05655698848498661
0.6001508493253777, -0.05668007224665143
0.6506159400813489, -0.05655698848498661
0.700101126162447, -0.05526460898750595
0.7500762645809816, -0.04240235589353185


==> data/fixedfreecylinshearflow_data_h0_1.csv <==
"Time","position (0) (stats)","position (1) (stats)","velocity (0) (stats)","velocity (1) (stats)"
0,-0.00375898,2.59058e-19,0,0
0.2,-0.00375897,-1.8209e-08,-3.12689e-07,-6.53418e-07
0.4,-0.00375904,-9.3276e-07,-1.55699e-06,-1.08249e-05
0.6,-0.00375991,-5.1443e-06,-9.27677e-06,-3.26551e-05
0.8,-0.00376315,-1.41281e-05,-2.58708e-05,-5.71189e-05
1,-0.00377105,-2.7919e-05,-5.51447e-05,-7.92521e-05
1.2,-0.00378589,-4.60425e-05,-9.31128e-05,-9.90952e-05
1.4,-0.00380967,-6.85067e-05,-0.000150095,-0.000122414
1.6,-0.0038453,-9.47264e-05,-0.000207749,-0.000137098
1.8,-0.00389341,-0.00012385,-0.000277631,-0.000151138
2,-0.00395756,-0.000153913,-0.000356015,-0.0001569
2.2,-0.00403751,-0.000183922,-0.000434838,-0.000142532
2.4,-0.00413087,-0.000212672,-0.000497254,-0.000143628
2.6,-0.00423757,-0.000241497,-0.000564631,-0.000143107
2.8,-0.00435766,-0.000269684,-0.000632294,-0.000138304
3,-0.00449276,-0.000296413,-0.000709335,-0.000130959
3.2,-0.0046414,-0.000321068,-0.000769356,-0.000116472
3.4,-0.00480122,-0.000343133,-0.000821637,-9.8028e-05
3.6,-0.00496976,-0.000362284,-0.000868673,-9.66449e-05
3.8,-0.00514888,-0.000380379,-0.000921041,-8.74228e-05
4,-0.00533778,-0.000396107,-0.000965579,-7.35764e-05
4.2,-0.00553345,-0.000409827,-0.000992541,-6.56678e-05
4.4,-0.00573538,-0.000421842,-0.00102815,-5.20488e-05
4.6,-0.00594232,-0.000431627,-0.00104809,-5.43187e-05
4.8,-0.00615532,-0.000441801,-0.00108083,-4.68263e-05
5,-0.00637376,-0.000450278,-0.00110587,-3.50147e-05
5.2,-0.006596,-0.000456351,-0.00112401,-2.349e-05
5.4,-0.00682047,-0.000459484,-0.00112705,-1.27505e-05
5.6,-0.00704505,-0.000462433,-0.00112852,-2.05443e-05
5.8,-0.00727274,-0.00046424,-0.00113324,-2.026e-07
6,-0.00750001,-0.000465204,-0.00113706,-1.31125e-06
6.2,-0.00772817,-0.000464907,-0.00114247,1.24624e-06
6.4,-0.00795593,-0.000463409,-0.00113716,7.06165e-06
6.6,-0.00818391,-0.00046191,-0.00113359,9.69056e-06
6.8,-0.00841038,-0.000458078,-0.00112255,2.29696e-05
7,-0.00863391,-0.000452767,-0.00111424,2.28299e-05
7.2,-0.00885559,-0.000447393,-0.00109893,3.25107e-05
7.4,-0.00907459,-0.00044162,-0.00108418,2.67137e-05
7.6,-0.00929135,-0.000435245,-0.00107617,3.53251e-05
7.8,-0.00950433,-0.000428937,-0.00106088,2.81339e-05
8,-0.00971432,-0.000423119,-0.00104531,3.00467e-05
8.2,-0.00992297,-0.000416805,-0.00103941,3.64413e-05
8.4,-0.0101278,-0.000409613,-0.00102024,3.20551e-05
8.6,-0.0103292,-0.000402812,-0.00100288,3.89453e-05
8.8,-0.0105268,-0.000395475,-0.000977573,3.10576e-05
9,-0.0107206,-0.00038895,-0.000970184,3.92349e-05
9.2,-0.0109115,-0.000381034,-0.000943393,3.83511e-05
9.4,-0.0110982,-0.000372111,-0.000917467,4.54046e-05
9.6,-0.0112795,-0.000362915,-0.000897541,4.52828e-05
9.8,-0.0114564,-0.000354498,-0.000878782,4.21254e-05
10,-0.0116307,-0.000346998,-0.000862433,3.62651e-05
10.2,-0.0118012,-0.000338717,-0.000835722,4.49605e-05
10.4,-0.0119669,-0.000331087,-0.000818099,3.16002e-05
10.6,-0.0121292,-0.000324209,-0.000802141,3.62481e-05
10.8,-0.0122881,-0.000317601,-0.000784109,3.12478e-05
11,-0.0124432,-0.000311915,-0.000772831,2.46651e-05
11.2,-0.0125959,-0.000305879,-0.000759741,3.47507e-05
11.4,-0.0127461,-0.000299196,-0.000733781,3.24366e-05
11.6,-0.0128926,-0.00029246,-0.000723228,3.55696e-05
11.8,-0.0130357,-0.000286126,-0.000700486,2.36646e-05
12,-0.0131757,-0.000280508,-0.000698293,3.21217e-05
12.2,-0.0133145,-0.000274076,-0.000676432,3.30113e-05
12.4,-0.0134485,-0.000266709,-0.000651765,3.82687e-05
12.6,-0.0135783,-0.000259241,-0.00062762,3.99156e-05
12.8,-0.0137042,-0.000252024,-0.000620198,4.00076e-05
13,-0.0138269,-0.000244521,-0.000600707,3.10712e-05
13.2,-0.0139465,-0.000238415,-0.000590846,3.29284e-05
13.4,-0.0140637,-0.000231964,-0.000582445,3.6378e-05
13.6,-0.0141772,-0.000225993,-0.000562042,2.83807e-05
13.8,-0.0142882,-0.000220254,-0.000547801,2.51348e-05
14,-0.0143968,-0.000215007,-0.00053768,3.04427e-05
14.2,-0.0145018,-0.000209492,-0.000510389,2.84215e-05
14.4,-0.0146031,-0.000203876,-0.00049568,2.05985e-05
14.6,-0.0147023,-0.000200493,-0.000494089,2.1741e-05
14.8,-0.0148003,-0.000196525,-0.000486865,2.19605e-05
15,-0.0148968,-0.000192741,-0.000485302,2.08281e-05
15.2,-0.014992,-0.000187195,-0.000464523,2.97746e-05
15.4,-0.0150836,-0.000181399,-0.000449851,2.52648e-05
15.6,-0.0151723,-0.000175282,-0.000433777,2.84335e-05
15.8,-0.0152587,-0.000170223,-0.000429915,2.91205e-05
16,-0.0153428,-0.00016444,-0.000418023,2.95515e-05
16.2,-0.0154246,-0.00015876,-0.000404794,2.97655e-05
16.4,-0.0155028,-0.000153199,-0.000386122,2.63271e-05
16.6,-0.0155783,-0.000148081,-0.00037183,2.95735e-05
16.8,-0.0156507,-0.000144181,-0.000362691,1.57386e-05
17,-0.0157223,-0.000141103,-0.000354606,9.94057e-06
17.2,-0.0157927,-0.000138365,-0.000339424,1.97883e-05
17.4,-0.0158604,-0.000134964,-0.000333549,1.79854e-05
17.6,-0.015927,-0.000131686,-0.000327705,1.43543e-05
17.8,-0.0159919,-0.000128827,-0.000318981,1.27654e-05
18,-0.0160551,-0.000125582,-0.000306359,1.41678e-05
18.2,-0.0161169,-0.000123617,-0.000310006,1.33531e-05
18.4,-0.0161784,-0.00012104,-0.00030654,1.07534e-05
18.6,-0.0162376,-0.000117924,-0.000290008,2.15483e-05
18.8,-0.0162957,-0.00011462,-0.000293244,1.29785e-05
19,-0.0163527,-0.000111121,-0.000271472,1.70635e-05
19.2,-0.0164072,-0.000109049,-0.000271898,8.91656e-06
19.4,-0.0164618,-0.00010535,-0.000263112,2.13816e-05
19.6,-0.0165132,-0.000101225,-0.000248337,1.80803e-05
19.8,-0.0165633,-9.78792e-05,-0.000245018,2.53748e-05
20,-0.0166113,-9.49299e-05,-0.000237934,8.62038e-06
20.2,-0.0166582,-9.29533e-05,-0.00023743,8.11372e-06
20.4,-0.0167058,-9.0883e-05,-0.000226867,1.93894e-05
20.6,-0.0167494,-8.77362e-05,-0.000218216,1.34028e-05
20.8,-0.0167917,-8.54952e-05,-0.000210556,9.907e-06
21,-0.0168333,-8.36511e-05,-0.00021043,3.18114e-06
21.2,-0.016875,-8.24388e-05,-0.000204804,6.35863e-06
21.4,-0.0169159,-8.02913e-05,-0.000196524,1.75168e-05
21.6,-0.0169543,-7.69781e-05,-0.000185845,1.92433e-05
21.8,-0.0169902,-7.38399e-05,-0.000180997,1.44816e-05
22,-0.0170257,-7.17982e-05,-0.000177232,8.60001e-06
22.2,-0.0170609,-6.95781e-05,-0.000175286,1.0571e-05
22.4,-0.0170955,-6.68354e-05,-0.00017246,1.44491e-05
22.6,-0.0171287,-6.47279e-05,-0.000164649,9.55294e-06
22.8,-0.0171604,-6.34705e-05,-0.000157653,1.2127e-05
23,-0.0171907,-6.28268e-05,-0.000159827,-9.07015e-06
23.2,-0.0172227,-6.32676e-05,-0.000158075,2.52783e-06
23.4,-0.0172541,-6.27633e-05,-0.000153873,2.33794e-07
23.6,-0.0172848,-6.27016e-05,-0.000153908,8.65009e-06
23.8,-0.0173153,-6.1329e-05,-0.000150811,3.18666e-06
24,-0.0173452,-6.09948e-05,-0.000148223,1.18756e-06
24.2,-0.0173752,-6.0355e-05,-0.000150603,2.88037e-06
24.4,-0.0174053,-5.82992e-05,-0.000146261,1.23997e-05
24.6,-0.0174338,-5.58009e-05,-0.000137797,1.40105e-05
24.8,-0.0174598,-5.32583e-05,-0.000126523,1.26167e-05
25,-0.0174842,-5.08019e-05,-0.000117843,1.1007e-05
25.2,-0.0175073,-4.811e-05,-0.000116033,1.01898e-05
25.4,-0.0175301,-4.62367e-05,-0.000115134,9.64314e-06
25.6,-0.0175527,-4.5299e-05,-0.000117361,6.16285e-06
25.8,-0.0175754,-4.42005e-05,-0.000112738,4.81636e-06
26,-0.0175973,-4.29719e-05,-0.000104434,2.80021e-06
26.2,-0.0176183,-4.13166e-05,-9.8549e-05,6.17496e-06
26.4,-0.0176386,-4.01865e-05,-0.000101913,8.30583e-06
26.6,-0.0176583,-3.89525e-05,-9.72545e-05,1.71328e-06
26.8,-0.0176776,-3.7894e-05,-8.96678e-05,6.38084e-06
27,-0.0176949,-3.67167e-05,-8.70251e-05,2.43589e-06
27.2,-0.0177115,-3.61043e-05,-7.84111e-05,-4.25932e-06
27.4,-0.0177285,-3.62834e-05,-8.46844e-05,4.95605e-06
27.6,-0.0177452,-3.45547e-05,-7.53824e-05,7.0752e-06
27.8,-0.017761,-3.36948e-05,-7.43815e-05,2.06604e-06
28,-0.0177768,-3.33778e-05,-7.9373e-05,3.11235e-06
28.2,-0.0177929,-3.25467e-05,-7.64149e-05,7.37775e-06
28.4,-0.0178081,-3.15576e-05,-7.92598e-05,6.31768e-06
28.6,-0.0178232,-2.98402e-05,-6.99715e-05,8.75556e-06
28.8,-0.0178373,-2.83158e-05,-6.91577e-05,8.52289e-06
29,-0.0178507,-2.73874e-05,-6.2978e-05,5.64456e-06
29.2,-0.0178632,-2.64021e-05,-5.85901e-05,2.79823e-06
29.4,-0.0178754,-2.5816e-05,-5.97192e-05,1.55829e-06
29.6,-0.0178875,-2.59575e-05,-6.50441e-05,-8.29089e-07
29.8,-0.0179004,-2.63864e-05,-6.83822e-05,-2.86056e-06
30,-0.017913,-2.71473e-05,-7.19732e-05,-3.05843e-06
30.2,-0.0179274,-2.7591e-05,-6.73894e-05,-7.51627e-06
30.4,-0.0179428,-2.8462e-05,-7.70971e-05,4.1244e-06
30.6,-0.0179575,-2.77512e-05,-6.28862e-05,4.98302e-06
30.8,-0.0179718,-2.61875e-05,-6.89081e-05,1.18452e-05
31,-0.0179843,-2.39987e-05,-5.85888e-05,6.11518e-06
31.2,-0.0179971,-2.24694e-05,-6.11616e-05,1.58923e-05
31.4,-0.0180084,-2.01664e-05,-5.38561e-05,1.3971e-05
31.6,-0.0180183,-1.79051e-05,-4.43197e-05,8.9779e-06
31.8,-0.0180268,-1.72121e-05,-4.34492e-05,1.59347e-06
32,-0.0180346,-1.55738e-05,-3.55103e-05,6.4075e-06
32.2,-0.0180423,-1.49377e-05,-3.91815e-05,3.6748e-06
32.4,-0.0180493,-1.38214e-05,-2.71522e-05,6.65108e-07
32.6,-0.0180551,-1.44927e-05,-3.41649e-05,-5.12663e-06
32.8,-0.0180615,-1.43259e-05,-2.94924e-05,2.78824e-07
33,-0.0180677,-1.47217e-05,-3.28167e-05,-4.40989e-06
33.2,-0.0180748,-1.52927e-05,-4.37377e-05,2.4247e-06
33.4,-0.0180821,-1.34045e-05,-2.51124e-05,1.18457e-06
33.6,-0.0180893,-1.29369e-05,-3.69207e-05,1.29732e-05
33.8,-0.0180951,-1.0791e-05,-2.86775e-05,7.99664e-06
34,-0.0180992,-8.96607e-06,-1.82714e-05,4.9412e-06
34.2,-0.0181033,-8.44146e-06,-2.26174e-05,3.82288e-06
34.4,-0.0181077,-6.85801e-06,-1.65112e-05,7.41089e-06
34.6,-0.0181109,-5.64418e-06,-1.07345e-05,7.36402e-06
34.8,-0.0181128,-4.78038e-06,-4.04602e-06,6.59688e-07
35,-0.0181141,-5.14144e-06,-1.42275e-05,-6.50157e-06
35.2,-0.0181166,-6.22674e-06,-9.88731e-06,-4.18864e-06
35.4,-0.0181192,-6.48199e-06,-1.99098e-05,5.58e-06
35.6,-0.0181221,-5.88606e-06,-1.81859e-05,2.12025e-06
35.8,-0.0181249,-5.70895e-06,-1.1951e-05,-3.51058e-06
36,-0.0181289,-5.68997e-06,-3.12245e-05,3.71103e-07
36.2,-0.0181318,-5.18723e-06,-6.06668e-06,-6.32455e-06
36.4,-0.0181344,-6.02479e-06,-1.61395e-05,-1.05478e-06
36.6,-0.0181375,-5.48495e-06,-1.35298e-05,1.20056e-06
36.8,-0.0181403,-4.69285e-06,-1.18071e-05,1.0373e-05
37,-0.0181416,-3.35951e-06,-1.18126e-05,2.76312e-06
37.2,-0.0181435,-2.09095e-06,-6.94413e-06,8.39896e-06
37.4,-0.0181448,-1.2371e-06,-6.60933e-06,1.85323e-06
37.6,-0.0181447,6.10012e-07,5.70031e-06,8.91824e-06
37.8,-0.0181439,1.45558e-06,5.73093e-06,2.49459e-06
38,-0.0181426,2.46931e-06,1.0623e-05,-2.54571e-06
38.2,-0.0181412,1.47726e-06,3.02341e-06,1.43942e-06
38.4,-0.0181411,1.46033e-06,1.02318e-06,-4.57556e-07
38.6,-0.0181409,9.8802e-07,-4.22992e-06,-5.03437e-06
38.8,-0.018142,-8.54942e-07,-9.57098e-06,-9.25637e-06
39,-0.018144,-1.13705e-06,-6.04521e-06,-7.36174e-07
39.2,-0.0181449,-1.88965e-06,-3.27418e-06,-3.73593e-06
39.4,-0.0181458,-2.8917e-06,-1.07437e-05,6.31206e-07
39.6,-0.0181467,-1.13699e-06,-7.86736e-07,8.93563e-06
39.8,-0.0181468,1.4064e-07,-6.13474e-07,8.69575e-06
40,-0.0181468,1.27515e-06,7.38642e-06,6.47475e-06
40.2,-0.0181457,1.91034e-06,-2.54859e-06,1.20855e-06
40.4,-0.0181462,2.11749e-06,-9.51449e-06,-1.47308e-06
40.6,-0.0181471,3.95498e-06,-6.22955e-06,1.03478e-05
40.8,-0.0181455,5.69518e-06,1.41951e-05,6.71843e-06
41,-0.0181424,6.16022e-06,1.07519e-05,-9.3756e-07
41.2,-0.0181396,6.80051e-06,8.87266e-06,-1.07382e-06
41.4,-0.0181362,6.32263e-06,1.03912e-05,-2.26239e-07
41.6,-0.0181336,6.55512e-06,1.50833e-05,-7.08239e-07
41.8,-0.0181307,6.18539e-06,1.17684e-05,-4.89287e-07
42,-0.0181285,6.54616e-06,1.13488e-05,1.36878e-06
42.2,-0.0181257,6.78009e-06,2.50607e-05,1.05325e-06
42.4,-0.018122,6.36077e-06,1.54046e-05,1.87337e-06
42.6,-0.0181189,6.78067e-06,1.97375e-05,5.39205e-06
42.8,-0.0181142,7.02305e-06,2.14561e-05,-2.81497e-06
43,-0.0181099,6.38763e-06,1.56745e-05,-5.60381e-06
43.2,-0.0181081,6.15931e-06,1.36997e-05,4.03426e-06
43.4,-0.0181056,7.29331e-06,1.19453e-05,1.01876e-05
43.6,-0.0181028,8.52268e-06,1.66622e-05,3.1745e-06
43.8,-0.0180983,9.51838e-06,2.10281e-05,6.89947e-06
44,-0.0180929,1.0687e-05,1.95624e-05,1.10321e-05
44.2,-0.0180875,1.08116e-05,2.03645e-05,-4.97702e-06
44.4,-0.0180828,1.05457e-05,1.98232e-05,-3.04168e-07
44.6,-0.0180792,1.03982e-05,1.38143e-05,9.77084e-07
44.8,-0.0180748,1.04924e-05,2.06745e-05,2.4621e-06
45,-0.0180701,9.85426e-06,2.52333e-05,-5.53573e-06
45.2,-0.0180656,8.04934e-06,2.31466e-05,-4.51872e-06
45.4,-0.0180618,7.93749e-06,1.38015e-05,7.02651e-07
45.6,-0.0180586,8.191e-06,1.6278e-05,1.46834e-06
45.8,-0.018054,8.945e-06,2.63966e-05,3.40016e-06
46,-0.0180487,9.15348e-06,2.16862e-05,4.71415e-06
46.2,-0.0180436,9.78682e-06,2.03268e-05,2.6051e-06
46.4,-0.018039,1.04802e-05,2.65943e-05,4.22612e-06
46.6,-0.0180336,1.10113e-05,2.53298e-05,4.81784e-06
46.8,-0.0180279,1.16531e-05,3.4619e-05,3.57032e-06
47,-0.0180218,1.09254e-05,2.76426e-05,-6.42335e-06
47.2,-0.018017,9.51221e-06,1.84918e-05,-6.70829e-06
47.4,-0.018014,7.711e-06,1.68927e-05,-8.29169e-06
47.6,-0.0180113,5.87002e-06,1.24212e-05,-1.54603e-05
47.8,-0.0180095,5.58608e-06,1.42295e-05,5.10908e-06
48,-0.0180058,6.05103e-06,1.99833e-05,-3.86352e-06
48.2,-0.0180033,5.0052e-06,1.12628e-05,-7.00508e-07
48.4,-0.0180013,3.81957e-06,6.10955e-06,-8.61727e-06
48.6,-0.0180006,4.09597e-06,4.69714e-06,7.31462e-06
48.8,-0.0179984,5.53456e-06,8.69978e-06,4.53739e-06
49,-0.0179957,5.71323e-06,9.53984e-06,-2.09087e-06
49.2,-0.0179928,6.08104e-06,1.65296e-05,6.46227e-06
49.4,-0.0179903,6.27643e-06,7.98161e-06,1.25682e-06
49.6,-0.0179881,6.37115e-06,4.87993e-06,-5.68685e-07
49.8,-0.0179856,6.67754e-06,1.27796e-05,-1.92281e-08
50,-0.0179828,7.72511e-06,1.71311e-05,8.11778e-06
50.2,-0.0179784,7.71923e-06,1.65109e-05,-5.14394e-06
50.4,-0.0179742,7.35402e-06,2.53608e-05,-4.14671e-06
50.6,-0.0179709,6.17401e-06,1.11131e-05,1.41518e-07
50.8,-0.0179679,6.90878e-06,2.1657e-05,2.73021e-06
51,-0.0179639,6.00539e-06,2.15876e-05,-1.191e-05
51.2,-0.0179605,4.72758e-06,1.69076e-05,-2.2195e-06
51.4,-0.0179581,3.86646e-06,4.24322e-06,-8.85573e-06
51.6,-0.0179576,3.39005e-06,1.88712e-06,-2.65171e-06
51.8,-0.0179573,3.75383e-06,1.46066e-06,4.2227e-06
52,-0.0179564,5.26734e-06,1.05913e-05,7.03646e-06
52.2,-0.0179534,5.98642e-06,1.52289e-05,-2.47847e-06
52.4,-0.0179511,5.84993e-06,1.50377e-05,-2.26493e-06
52.6,-0.0179487,6.16678e-06,9.39561e-06,2.51543e-06
52.8,-0.0179463,7.12826e-06,1.56311e-05,6.5987e-06
53,-0.0179433,8.08954e-06,1.65273e-05,2.95583e-06
53.2,-0.0179402,8.62235e-06,2.11333e-05,2.95359e-06
53.4,-0.0179357,8.21543e-06,1.99086e-05,-8.83478e-06
53.6,-0.0179319,6.50676e-06,1.82727e-05,-5.59946e-06
53.8,-0.0179295,5.35592e-06,6.12506e-06,-4.53265e-06
54,-0.0179278,5.42301e-06,4.24156e-06,1.89689e-06
54.2,-0.017925,5.71845e-06,1.52399e-05,-2.93673e-06
54.4,-0.0179226,5.54103e-06,1.44976e-05,1.44106e-06
54.6,-0.0179199,6.64729e-06,1.43074e-05,4.3501e-06
54.8,-0.0179167,7.34355e-06,1.83655e-05,1.04279e-05
55,-0.0179128,8.93551e-06,2.04098e-05,8.23446e-06
55.2,-0.0179082,1.02609e-05,1.87721e-05,1.52642e-06
55.4,-0.0179041,1.04538e-05,1.98616e-05,2.73963e-06
55.6,-0.0178992,1.06712e-05,2.30957e-05,6.01774e-06
55.8,-0.0178942,1.19036e-05,2.65548e-05,4.00533e-06
56,-0.0178882,1.27493e-05,3.55843e-05,5.81409e-06
56.2,-0.0178809,1.14074e-05,2.78308e-05,-1.02396e-05
56.4,-0.0178755,9.42723e-06,2.36892e-05,-8.40359e-06
56.6,-0.0178714,8.09193e-06,1.81548e-05,-7.82046e-06
56.8,-0.0178678,7.76862e-06,1.52937e-05,5.45716e-06
57,-0.0178635,8.04288e-06,2.30232e-05,-2.0362e-06
57.2,-0.0178585,7.3751e-06,2.59941e-05,-3.40405e-06
57.4,-0.0178549,5.38718e-06,1.71874e-05,-8.78078e-06
57.6,-0.0178524,4.31328e-06,1.12841e-05,-3.38196e-06
57.8,-0.0178502,3.76879e-06,6.69259e-06,-1.71923e-06
58,-0.0178491,3.61096e-06,4.6659e-06,3.26338e-06
58.2,-0.0178489,6.52989e-06,7.97291e-06,1.91918e-05
58.4,-0.0178463,8.60616e-06,2.15494e-05,3.97207e-06
58.6,-0.0178426,9.17416e-06,1.84519e-05,2.69405e-06
58.8,-0.0178383,1.01351e-05,2.80102e-05,3.62621e-06
59,-0.0178329,1.08832e-05,2.57136e-05,5.55248e-06
59.2,-0.0178276,1.17061e-05,2.95935e-05,-2.60424e-06
59.4,-0.0178216,1.15445e-05,2.20245e-05,8.41025e-07
59.6,-0.0178162,1.20194e-05,2.91218e-05,-1.81286e-06
59.8,-0.0178111,1.15306e-05,2.23647e-05,-4.7945e-06
60,-0.0178063,1.03146e-05,1.18769e-05,-4.47455e-07


==> data/fixedfreecylinshearflow_data_h0_2.csv <==
"Time","position (0) (stats)","position (1) (stats)","velocity (0) (stats)","velocity (1) (stats)"
0,-0.00376667,4.09106e-19,0,0
0.2,-0.00376666,-1.19232e-08,-3.16561e-07,-5.06829e-07
0.4,-0.00376674,-8.61146e-07,-1.78478e-06,-1.03382e-05
0.6,-0.00376776,-4.92171e-06,-1.0703e-05,-3.16177e-05
0.8,-0.00377166,-1.3741e-05,-3.01933e-05,-5.59824e-05
1,-0.00378055,-2.65216e-05,-6.13331e-05,-7.11536e-05
1.2,-0.00379676,-4.25148e-05,-8.84664e-05,-9.60716e-05
1.4,-0.00381839,-6.39147e-05,-0.000136896,-0.000110143
1.6,-0.00385219,-8.92518e-05,-0.000182898,-0.000143277
1.8,-0.00389536,-0.000119583,-0.000249688,-0.000163231
2,-0.00395609,-0.000153895,-0.000352612,-0.000177076
2.2,-0.00403698,-0.000186582,-0.000446011,-0.000150145
2.4,-0.00413336,-0.000215352,-0.000515659,-0.00015525
2.6,-0.00424082,-0.000245007,-0.000567816,-0.00014589
2.8,-0.00436282,-0.000274367,-0.000658518,-0.000145102
3,-0.0045021,-0.000300942,-0.000722906,-0.000127865
3.2,-0.00465709,-0.000326164,-0.00080176,-9.88226e-05
3.4,-0.00482164,-0.000343185,-0.000838619,-7.27683e-05
3.6,-0.0049891,-0.000357576,-0.000837898,-5.95907e-05
3.8,-0.00516076,-0.00037402,-0.00090482,-9.78206e-05
4,-0.00534717,-0.00039257,-0.000949025,-6.92437e-05
4.2,-0.0055414,-0.000405967,-0.000993195,-7.17855e-05
4.4,-0.00574416,-0.000416888,-0.00101174,-4.0417e-05
4.6,-0.00594558,-0.000426105,-0.00102436,-4.33348e-05
4.8,-0.00615151,-0.000435532,-0.00105363,-5.58836e-05
5,-0.00636325,-0.000449474,-0.00110279,-6.03795e-05
5.2,-0.00658383,-0.000456585,-0.00111854,-1.87838e-05
5.4,-0.00680964,-0.000460872,-0.00113201,-3.16751e-05
5.6,-0.0070363,-0.000465988,-0.00111531,-2.48631e-05
5.8,-0.00726078,-0.000474125,-0.00114943,-4.65738e-05
6,-0.00749358,-0.000478901,-0.00117562,-2.93956e-06
6.2,-0.00772719,-0.000479053,-0.00115572,5.76497e-06
6.4,-0.00796112,-0.000478404,-0.00117416,1.65926e-05
6.6,-0.00819446,-0.000471129,-0.00115811,4.33739e-05
6.8,-0.0084201,-0.000465113,-0.00111435,1.33612e-05
7,-0.00864583,-0.000462159,-0.00115261,1.72232e-05
7.2,-0.00886912,-0.00045823,-0.00111354,-7.29709e-06
7.4,-0.00909334,-0.00045492,-0.00111746,2.71637e-05
7.6,-0.00931226,-0.000445488,-0.00108111,4.98469e-05
7.8,-0.00952757,-0.000438875,-0.00107294,2.96848e-05
8,-0.00974069,-0.000435946,-0.00107233,1.09402e-05
8.2,-0.00995644,-0.000434224,-0.00109392,5.72562e-06
8.4,-0.0101728,-0.00042917,-0.00106247,3.61712e-05
8.6,-0.010383,-0.000420987,-0.00104517,4.62587e-05
8.8,-0.0105856,-0.000415447,-0.00101004,1.77082e-05
9,-0.0107891,-0.000413081,-0.0010254,2.48289e-05
9.2,-0.0109919,-0.000403422,-0.000984137,3.59906e-05
9.4,-0.0111897,-0.00039787,-0.00097862,3.9715e-05
9.6,-0.0113824,-0.000387146,-0.000938193,6.64795e-05
9.8,-0.011567,-0.000374777,-0.000910162,5.43833e-05
10,-0.0117476,-0.000365176,-0.000902391,2.97832e-05
10.2,-0.0119279,-0.000359439,-0.00090548,3.82535e-05
10.4,-0.0121053,-0.000352779,-0.000895058,5.08906e-05
10.6,-0.0122769,-0.00034269,-0.000830129,5.41774e-05
10.8,-0.0124414,-0.00033212,-0.000820702,4.29418e-05
11,-0.0126014,-0.00032797,-0.00080628,1.32719e-06
11.2,-0.0127619,-0.000325072,-0.000811212,2.41133e-05
11.4,-0.0129224,-0.000318661,-0.000802296,3.88178e-05
11.6,-0.0130774,-0.000308643,-0.000754717,4.51282e-05
11.8,-0.013226,-0.000301879,-0.000745264,4.23717e-05
12,-0.0133722,-0.000298435,-0.000730663,7.88294e-06
12.2,-0.0135198,-0.000293545,-0.000721916,3.51504e-05
12.4,-0.0136632,-0.000286538,-0.000712564,3.51323e-05
12.6,-0.0138056,-0.000277264,-0.000676308,5.73717e-05
12.8,-0.0139357,-0.00026858,-0.000627484,3.1182e-05
13,-0.014064,-0.000262329,-0.00065618,2.69241e-05
13.2,-0.0141928,-0.000254533,-0.000624792,3.86865e-05
13.4,-0.0143183,-0.000245195,-0.000591302,5.00415e-05
13.6,-0.0144348,-0.000237438,-0.000564319,3.53068e-05
13.8,-0.0145479,-0.000229099,-0.000548242,3.39377e-05
14,-0.0146543,-0.000224616,-0.000505229,1.95869e-05
14.2,-0.01476,-0.000224755,-0.000533006,-1.20568e-05
14.4,-0.0148735,-0.000224071,-0.000570422,2.75104e-05
14.6,-0.014983,-0.000216516,-0.000525944,4.87324e-05
14.8,-0.0150858,-0.000212083,-0.000526634,1.39299e-05
15,-0.0151888,-0.000210223,-0.000510942,4.0263e-06
15.2,-0.0152931,-0.00020735,-0.000509943,1.10569e-05
15.4,-0.0153981,-0.000205347,-0.000525586,1.8028e-05
15.6,-0.0155052,-0.000198006,-0.000517668,5.91973e-05
15.8,-0.0156021,-0.000183605,-0.00043965,6.42543e-05
16,-0.0156871,-0.000176312,-0.000402748,6.75259e-06
16.2,-0.0157731,-0.000173598,-0.000436664,2.07169e-05
16.4,-0.0158616,-0.000168803,-0.000431899,2.05283e-05
16.6,-0.0159475,-0.000163403,-0.000411068,3.89133e-05
16.8,-0.0160292,-0.000156562,-0.000382728,3.05496e-05
17,-0.0161039,-0.000152882,-0.000367173,1.41773e-05
17.2,-0.0161783,-0.000151514,-0.000394547,-7.85143e-06
17.4,-0.0162581,-0.000153095,-0.000396814,7.53742e-06
17.6,-0.016338,-0.000147288,-0.000390545,2.95234e-05
17.8,-0.0164133,-0.000138752,-0.000352469,4.74772e-05
18,-0.0164772,-0.000133064,-0.000322202,1.21757e-05
18.2,-0.0165399,-0.000131001,-0.000321677,-3.80857e-06
18.4,-0.0166039,-0.000130802,-0.000319058,-7.39034e-07
18.6,-0.0166693,-0.000129274,-0.000323148,2.43942e-05
18.8,-0.016733,-0.000124108,-0.000309489,3.04293e-05
19,-0.0167943,-0.000116828,-0.000298499,4.02291e-05
19.2,-0.0168498,-0.000111104,-0.000288277,2.75353e-05
19.4,-0.016906,-0.000108349,-0.000297278,5.80103e-06
19.6,-0.0169627,-0.000104284,-0.000279583,1.70299e-05
19.8,-0.0170168,-0.000100297,-0.000252191,3.06263e-05
20,-0.0170641,-9.4721e-05,-0.000224886,2.81417e-05
20.2,-0.0171089,-9.11894e-05,-0.000217715,2.26838e-05
20.4,-0.0171546,-9.11675e-05,-0.000244073,-7.27861e-06
20.6,-0.0172041,-8.87293e-05,-0.000236838,3.07522e-05
20.8,-0.0172502,-8.24788e-05,-0.00020792,4.26295e-05
21,-0.0172868,-7.39566e-05,-0.000155349,3.12004e-05
21.2,-0.017317,-7.12686e-05,-0.000162636,-2.44253e-06
21.4,-0.0173486,-7.15638e-05,-0.000181456,-1.03565e-05
21.6,-0.0173883,-7.14894e-05,-0.000212231,1.42302e-05
21.8,-0.0174261,-6.57618e-05,-0.000176365,3.06164e-05
22,-0.0174575,-5.89404e-05,-0.000145096,3.46791e-05
22.2,-0.0174832,-5.64159e-05,-0.000119333,1.2033e-06
22.4,-0.0175121,-5.4598e-05,-0.000150008,5.12033e-06
22.6,-0.0175404,-5.22942e-05,-0.000129847,1.83699e-05
22.8,-0.0175627,-4.58759e-05,-9.343e-05,2.34709e-05
23,-0.0175829,-4.4902e-05,-0.00010958,2.59848e-06
23.2,-0.0176042,-4.57975e-05,-0.000100678,-1.56873e-05
23.4,-0.0176278,-4.95627e-05,-0.000138393,-9.04929e-06
23.6,-0.0176553,-4.74161e-05,-0.000128447,1.55156e-05
23.8,-0.0176793,-4.54656e-05,-0.000118931,8.00849e-06
24,-0.0177001,-4.09772e-05,-8.39982e-05,2.14657e-05
24.2,-0.0177178,-3.87168e-05,-9.44678e-05,1.27436e-05
24.4,-0.0177349,-3.76142e-05,-8.94823e-05,-7.28879e-06
24.6,-0.0177541,-4.07044e-05,-0.000103992,-8.27319e-06
24.8,-0.0177743,-3.95912e-05,-0.000106161,1.68575e-05
25,-0.0177933,-3.44858e-05,-7.75989e-05,3.07352e-05
25.2,-0.017804,-3.05293e-05,-6.85174e-05,8.39924e-06
25.4,-0.017817,-2.93227e-05,-7.36819e-05,5.79182e-06
25.6,-0.0178322,-2.91362e-05,-7.70612e-05,-2.39219e-06
25.8,-0.0178483,-2.69954e-05,-7.26935e-05,2.48214e-05
26,-0.0178598,-2.29783e-05,-4.03794e-05,2.80218e-05
26.2,-0.0178654,-1.95894e-05,-1.84055e-05,-8.72398e-06
26.4,-0.0178733,-2.38676e-05,-4.58209e-05,-4.22067e-05
26.6,-0.0178897,-3.04683e-05,-8.88683e-05,-7.86606e-06
26.8,-0.0179058,-3.028e-05,-7.51388e-05,2.13405e-07
27,-0.01792,-2.92942e-05,-5.30164e-05,2.6067e-06
27.2,-0.0179342,-2.98749e-05,-7.75175e-05,-1.4394e-05
27.4,-0.0179507,-3.04394e-05,-8.28932e-05,6.16201e-06
27.6,-0.0179636,-2.87377e-05,-5.31678e-05,6.04232e-06
27.8,-0.0179772,-2.62767e-05,-6.32631e-05,1.62533e-05
28,-0.0179905,-2.29562e-05,-5.09618e-05,1.74569e-05
28.2,-0.0179975,-1.73159e-05,-8.85422e-06,3.02873e-05
28.4,-0.0179988,-1.66536e-05,-1.44179e-05,-2.64211e-05
28.6,-0.0180092,-1.87126e-05,-4.98745e-05,2.39196e-06
28.8,-0.0180251,-1.77841e-05,-8.98428e-05,2.25082e-05
29,-0.0180338,-1.29971e-05,-3.24984e-05,1.34817e-05
29.2,-0.0180408,-1.26327e-05,-3.60888e-05,-3.99859e-06
29.4,-0.0180461,-1.34943e-05,-2.66979e-05,-4.54519e-06
29.6,-0.0180524,-1.52421e-05,-5.31345e-05,-1.95659e-05
29.8,-0.0180631,-1.67813e-05,-3.42947e-05,3.55731e-06
30,-0.0180726,-1.65598e-05,-3.50853e-05,1.14935e-05
30.2,-0.0180777,-1.74285e-05,-3.70499e-05,-1.17463e-05
30.4,-0.018084,-1.99523e-05,-2.89349e-05,-2.99785e-05
30.6,-0.0180955,-2.47508e-05,-6.61745e-05,-1.55396e-05
30.8,-0.0181105,-2.61656e-05,-6.64997e-05,1.5698e-05
31,-0.0181222,-2.09334e-05,-2.0375e-05,2.84542e-05
31.2,-0.0181257,-1.79023e-05,-2.41772e-05,-6.74418e-06
31.4,-0.0181317,-2.0505e-05,-4.85629e-05,-1.41893e-05
31.6,-0.0181429,-2.16847e-05,-5.14991e-05,-5.32599e-07
31.8,-0.0181559,-1.80828e-05,-4.42954e-05,3.32191e-05
32,-0.0181622,-1.32991e-05,-2.04205e-05,1.01476e-05
32.2,-0.0181649,-1.17562e-05,-9.35258e-06,5.69513e-06
32.4,-0.0181652,-1.31492e-05,-1.28027e-05,-2.44342e-05
32.6,-0.0181692,-1.7763e-05,-4.17362e-05,-1.814e-05
32.8,-0.0181812,-1.87828e-05,-6.25424e-05,1.89476e-05
33,-0.0181896,-1.57153e-05,-1.90334e-05,4.19214e-06
33.2,-0.0181962,-1.45668e-05,-5.16106e-05,2.03378e-05
33.4,-0.0182001,-1.4392e-05,-2.72981e-05,-2.01778e-05
33.6,-0.0182091,-1.67831e-05,-4.45547e-05,-1.35344e-05
33.8,-0.0182183,-1.93475e-05,-5.84865e-05,-8.19612e-06
34,-0.0182296,-1.68565e-05,-3.52246e-05,1.96931e-05
34.2,-0.0182364,-1.27744e-05,-4.74151e-05,1.8843e-05
34.4,-0.018241,-1.31448e-05,-1.04837e-05,-7.32788e-06
34.6,-0.0182471,-1.40465e-05,-2.55728e-05,8.2228e-06
34.8,-0.0182553,-1.20563e-05,-4.15453e-05,1.10575e-05
35,-0.0182621,-8.07267e-06,-4.44835e-06,2.10143e-05
35.2,-0.0182628,-4.09579e-06,-4.92904e-06,1.79527e-05
35.4,-0.0182629,-4.06525e-07,1.53666e-05,1.85249e-05
35.6,-0.0182591,9.75506e-07,1.64692e-05,-1.68167e-05
35.8,-0.0182601,-1.41069e-06,-1.64008e-05,-3.2563e-06
36,-0.018261,-7.77372e-07,7.99234e-06,6.96e-06
36.2,-0.0182593,3.90662e-07,1.58462e-05,5.76564e-07
36.4,-0.0182558,-1.25821e-06,1.09297e-06,-1.22398e-05
36.6,-0.0182557,-4.96989e-06,-1.76555e-05,-2.19497e-05
36.8,-0.0182606,-8.0221e-06,-3.44923e-05,-1.29657e-05
37,-0.018266,-6.80965e-06,-1.90929e-05,1.24191e-05
37.2,-0.0182702,-3.8784e-06,-1.48694e-05,8.6719e-06
37.4,-0.0182686,-2.10948e-06,2.59232e-05,1.0701e-05
37.6,-0.0182683,-2.69799e-06,-6.52022e-06,-8.33986e-06
37.8,-0.0182723,-1.13615e-06,3.64403e-06,2.07611e-05
38,-0.0182725,3.32674e-06,2.69581e-05,2.43122e-05
38.2,-0.0182658,7.96882e-06,3.07552e-05,7.07625e-06
38.4,-0.0182602,6.4733e-06,2.24779e-05,-2.21424e-05
38.6,-0.0182563,6.84044e-07,6.06548e-06,-1.831e-05
38.8,-0.0182555,-1.86564e-06,-1.02479e-05,-2.77933e-05
39,-0.0182583,-5.29829e-06,-2.20228e-05,1.59046e-06
39.2,-0.0182603,-5.3622e-06,1.25508e-05,-8.63475e-06
39.4,-0.0182622,-6.69289e-06,-6.94264e-06,5.00743e-06
39.6,-0.018266,-7.1414e-06,-4.17067e-06,-1.94974e-05
39.8,-0.0182715,-9.57332e-06,-3.08456e-05,-1.18093e-05
40,-0.0182787,-1.10277e-05,-3.79758e-05,3.65151e-06
40.2,-0.0182841,-1.03478e-05,-3.02737e-05,-2.10597e-06
40.4,-0.0182892,-1.04503e-05,-3.1309e-05,2.41476e-06
40.6,-0.0182926,-1.0236e-05,-1.40446e-05,-7.42711e-06
40.8,-0.0182984,-1.40011e-05,-4.94646e-05,-2.32063e-05
41,-0.0183094,-1.81516e-05,-6.05265e-05,-8.63027e-06
41.2,-0.0183203,-1.604e-05,-4.62728e-05,1.4482e-05
41.4,-0.0183273,-1.16666e-05,-1.0222e-05,1.10616e-05
41.6,-0.0183315,-1.17452e-05,-2.42333e-05,-1.28361e-05
41.8,-0.018332,-1.68462e-05,-1.48511e-05,-5.41123e-05
42,-0.0183426,-2.10602e-05,-6.34137e-05,-4.96609e-06
42.2,-0.0183539,-2.22385e-05,-5.38032e-05,-1.28971e-05
42.4,-0.0183656,-2.55694e-05,-5.90763e-05,-1.85364e-05
42.6,-0.018378,-2.95898e-05,-8.33341e-05,-3.07767e-05
42.8,-0.0183953,-3.42064e-05,-8.94761e-05,-4.36522e-06
43,-0.0184155,-3.29919e-05,-0.000108233,9.07357e-06
43.2,-0.0184347,-2.96264e-05,-9.35189e-05,3.05013e-05
43.4,-0.0184494,-2.50798e-05,-5.66459e-05,-6.63179e-06
43.6,-0.0184609,-2.7294e-05,-5.84902e-05,-1.76559e-06
43.8,-0.0184734,-2.85057e-05,-8.06345e-05,-1.08484e-05
44,-0.0184914,-2.72576e-05,-6.71121e-05,1.70415e-05
44.2,-0.0185043,-2.24676e-05,-4.96242e-05,2.43088e-05
44.4,-0.0185137,-1.82675e-05,-4.01228e-05,1.18491e-05
44.6,-0.0185226,-1.8102e-05,-5.92106e-05,-2.44016e-05
44.8,-0.018536,-2.29686e-05,-6.43687e-05,-2.10676e-05
45,-0.0185506,-2.58297e-05,-6.8023e-05,3.62926e-06
45.2,-0.0185663,-2.67025e-05,-8.29636e-05,-7.64734e-06
45.4,-0.0185799,-2.78934e-05,-7.08633e-05,-1.37208e-05
45.6,-0.0185955,-3.15382e-05,-7.20486e-05,-1.21108e-05
45.8,-0.0186132,-3.51289e-05,-9.24671e-05,-2.7964e-05
46,-0.0186358,-3.79735e-05,-0.000111629,-2.12572e-06
46.2,-0.0186571,-3.27654e-05,-9.03606e-05,5.39603e-05
46.4,-0.0186684,-2.35662e-05,-3.79558e-05,3.1948e-05
46.6,-0.0186757,-1.96004e-05,-3.11567e-05,8.10402e-06
46.8,-0.018684,-2.22345e-05,-7.35694e-05,-1.91896e-05
47,-0.0186982,-2.19155e-05,-7.79215e-05,2.23206e-05
47.2,-0.0187112,-1.7523e-05,-8.62767e-05,2.58427e-05
47.4,-0.0187197,-1.24678e-05,-3.14267e-05,2.68838e-05
47.6,-0.0187208,-8.50631e-06,-2.49442e-06,4.93961e-06
47.8,-0.0187243,-9.70796e-06,-2.50192e-05,-1.36748e-06
48,-0.0187307,-1.11963e-05,-3.70421e-05,6.7625e-06
48.2,-0.0187371,-9.04052e-06,-2.17416e-05,1.40449e-05
48.4,-0.0187418,-7.85283e-06,-2.64163e-05,-1.77897e-06
48.6,-0.0187451,-7.80826e-06,4.76178e-06,-1.97004e-05
48.8,-0.018752,-1.24316e-05,-5.92578e-05,-2.0929e-05
49,-0.0187638,-1.56806e-05,-7.00428e-05,4.81985e-06
49.2,-0.0187776,-1.26937e-05,-6.14215e-05,2.00843e-05
49.4,-0.0187853,-7.561e-06,-2.77482e-05,2.6009e-05
49.6,-0.0187893,-1.50497e-06,-1.14631e-06,2.8664e-05
49.8,-0.0187909,-1.91694e-06,-2.33139e-05,-1.7449e-05
50,-0.0187969,-2.40035e-06,-1.60394e-05,5.86461e-06
50.2,-0.0188014,9.16803e-07,-3.45904e-05,4.17901e-05
50.4,-0.0188011,5.44747e-06,8.10779e-06,6.54363e-06
50.6,-0.0188,8.68629e-06,1.31637e-05,2.38664e-05
50.8,-0.0187965,1.06508e-05,2.0346e-05,1.3907e-07
51,-0.0187942,1.07516e-05,1.68547e-05,-5.60931e-06
51.2,-0.0187944,1.26885e-05,1.16904e-05,7.14097e-06
51.4,-0.0187902,1.34927e-05,4.47462e-05,7.01737e-07
51.6,-0.0187815,1.15521e-05,3.89429e-05,-1.61552e-05
51.8,-0.0187753,9.14667e-06,3.36147e-05,-9.94572e-06
52,-0.0187713,5.62915e-06,6.02957e-06,-1.7397e-05
52.2,-0.0187713,4.35991e-06,-6.99434e-06,1.689e-06
52.4,-0.0187725,4.48641e-06,8.17702e-06,1.21188e-05
52.6,-0.0187668,9.7862e-06,4.29695e-05,1.77752e-05
52.8,-0.0187578,9.76967e-06,4.28245e-05,-3.8826e-06
53,-0.0187497,7.08846e-06,2.25219e-05,-1.84334e-05
53.2,-0.0187469,9.62016e-06,2.23289e-05,2.12892e-05
53.4,-0.0187425,1.38867e-05,3.38486e-05,2.0069e-05
53.6,-0.0187351,1.4334e-05,4.19321e-05,-8.66477e-07
53.8,-0.0187272,1.2883e-05,4.76269e-05,-1.6751e-05
54,-0.018723,7.3747e-06,-3.25623e-06,-5.11494e-05
54.2,-0.0187222,5.24967e-06,1.23827e-05,1.64575e-05
54.4,-0.0187186,6.02872e-06,1.37032e-05,-4.01376e-06
54.6,-0.0187161,6.4721e-06,3.39692e-05,-2.93793e-06
54.8,-0.0187113,2.99554e-06,7.52117e-06,-3.21967e-05
55,-0.0187112,-2.5191e-06,-1.31589e-05,-1.9641e-05
55.2,-0.0187158,-6.04011e-06,-3.15649e-05,-7.95705e-06
55.4,-0.0187201,-4.57496e-06,-2.38686e-05,1.25391e-05
55.6,-0.0187237,-9.16308e-07,-4.20007e-06,1.5917e-05
55.8,-0.0187259,1.72922e-06,-1.62395e-06,1.16611e-05
56,-0.0187255,3.48269e-06,2.03494e-05,-3.8519e-06
56.2,-0.0187244,3.38822e-06,7.85064e-07,6.32134e-06
56.4,-0.0187245,7.55116e-06,1.27788e-05,2.4698e-05
56.6,-0.0187194,1.00909e-05,2.01298e-05,9.0233e-06
56.8,-0.018713,1.05371e-05,4.09738e-05,-8.64362e-06
57,-0.0187068,6.63221e-06,-2.22937e-06,-3.55389e-05
57.2,-0.0187069,1.81246e-06,1.71793e-05,-4.2284e-06
57.4,-0.0187076,9.38102e-07,2.66553e-06,3.72306e-08
57.6,-0.0187085,-3.2919e-07,-5.51531e-06,-4.9914e-06
57.8,-0.0187079,-1.03575e-06,4.35765e-06,-2.06601e-05
58,-0.0187093,-5.81972e-06,-2.72831e-05,-4.95424e-06
58.2,-0.018714,-4.85101e-06,-1.0654e-05,1.8427e-06
58.4,-0.018716,-3.32508e-06,-1.19519e-05,1.84343e-05
58.6,-0.0187162,3.39324e-06,1.86481e-05,3.40129e-05
58.8,-0.0187096,1.00864e-05,5.49901e-05,1.9795e-05
59,-0.0186992,1.2177e-05,6.30198e-05,-1.7339e-06
59.2,-0.0186926,9.3245e-06,1.17003e-05,-1.03706e-05
59.4,-0.0186929,9.38596e-06,5.15722e-06,1.99511e-05
59.6,-0.0186905,1.12569e-05,1.43247e-05,8.56727e-06
59.8,-0.0186848,1.63505e-05,4.46635e-05,2.05224e-05
60,-0.018674,1.78561e-05,6.80428e-05,3.20004e-06


==> data/fixedfreecylinshearflow_hashemi2012_data_pos.csv <==
"xpos","ypos"
-0.003751496384247044, 0.00500022287057298
-0.0037896694517736765, 0.004952736242807359
-0.003904188654353564, 0.004874225018234865
-0.0041332270595133384, 0.004788115933219872
-0.004534044268542949, 0.004707072088499879
-0.0049921210788625055, 0.004641857119701759
-0.005507457490472004, 0.0045937373368992625
-0.006118226570898076, 0.00456144643001864
-0.006786255252614094, 0.0045443512440230165
-0.007454283934330109, 0.004539286003728017
-0.00810322608228281, 0.0045443512440230165
-0.008771254763998825, 0.004555748034686766
-0.009744667985927883, 0.0045798079260880135
-0.010718081207856934, 0.004611465677931761
-0.011710580963549305, 0.004652620755328633
-0.012683994185478355, 0.004695042142799254
-0.013867359278803872, 0.004748860320933625
-0.014878945568259553, 0.004797613258772996
-0.015871445323951922, 0.004846999351649242
-0.016634906674484515, 0.00488498865386174
-0.017570146828886937, 0.004931842126590486
-0.01833360817941953, 0.004978695599319232
-0.01850538698328936, 0.004999589715536106
-0.018371781246946155, 0.005010986506199855


==> data/fixedfreecylinshearflow_hashemi2012_data_vel.csv <==
"time","xvel"
0.07002801120448332, -1.0842021724855044e-19
1.0504201680672285, -0.0000767590618336888
2.030812324929972, -0.0003633262260127933
3.011204481792717, -0.0006882729211087422
3.991596638655462, -0.0009313432835820897
4.971988795518209, -0.0010643923240938166
6.022408963585432, -0.0011206823027718551
7.0028011204481775, -0.001092537313432836
7.983193277310923, -0.0010336886993603412
9.03361344537815, -0.0009569296375266526
10.014005602240895, -0.0008699360341151386
15.056022408963583, -0.00048614072494669515
19.957983193277308, -0.0002660980810234542
25.000000000000007, -0.00014328358208955236
29.971988795518207, -0.00006396588486140737
35.0140056022409, -0.00001535181236673788
39.98599439775911, 0.000015351812366737582
45.02801120448179, 0.000025586353944562754
50, 0.00003070362473347533


==> data/rotcyl_massinertia.csv <==
"i","h","mass","inertia_1","inertia_2"
0,0.4,5.12,2.17838,4.22638
1,0.2,4.8,1.85776,3.68496
2,0.1,4.84,1.8718,3.7359
3,0.05,4.94,1.94375,3.88554
4,0.025,4.9125,1.92087,3.84126
5,0.0125,4.91062,1.91907,3.83802


==> data/strongscaling_bruteforce_4e6_p16.csv <==
cores,walltimeperstep,strongscalingefficiency
16,3.759000,100.000000
32,2.088667,89.985637
64,1.228333,76.506106
128,0.791933,59.332646
256,0.513433,45.758132
512,0.347733,33.781274


==> data/strongscaling_bruteforce_4e6_p24.csv <==
cores,walltimeperstep,strongscalingefficiency
24,2.716333,100.000000
48,1.516000,89.588830
96,0.918367,73.944684
192,0.566367,59.950856
384,0.410500,41.357085
768,0.366067,23.188513


==> data/strongscaling_deep_4e6_p16_batch.csv <==
cores,walltimeperstep,strongscalingefficiency
16,3.641000,100.000000
32,2.057000,88.502674
64,1.138667,79.939988
128,0.674667,67.459239

